On Kalai's conjectures concerning centrally symmetric polytopes

In 1989 Kalai stated the three conjectures A, B, C of increasing strength concerning face numbers of centrally symmetric convex polytopes. The weakest conjecture, A, became known as the ``$3^d$-conjecture''. It is well-known that the three conjectures hold in dimensions d \leq 3. We show that in dimension 4 only conjectures A and B are valid, while conjecture C fails. Furthermore, we show that both conjectures B and C fail in all dimensions d \geq 5.

==> abstract.txt <==
In 1989 Kalai stated the three conjectures A, B, C of increasing
strength concerning face numbers of centrally symmetric convex polytopes.
The weakest conjecture, A, became known as the ``$3^d$-conjecture''.  It is
well-known that the three conjectures hold in dimensions d \leq 3. We show
that in dimension 4 only conjectures A and B are valid, while
conjecture C fails. Furthermore, we show that both conjectures B and C
fail in all dimensions d \geq 5.

